A Unit-based System and Dataset for Expressive Direct Speech-to-Speech Translation

Current research in speech-to-speech translation (S2ST) primarily concentrates on translation accuracy and speech naturalness, often overlooking key elements like paralinguistic information, which is essential for conveying emotions and attitudes in communication. To address this, our research introduces a novel, carefully curated multilingual dataset from various movie audio tracks. Each dataset pair is precisely matched for paralinguistic information and duration. We enhance this by integrating multiple prosody transfer techniques, aiming for translations that are accurate, natural-sounding, and rich in paralinguistic details. Our experimental results confirm that our model retains more paralinguistic information from the source speech while maintaining high standards of translation accuracy and naturalness.

==> README.txt <==
It is essential to read the complete set of instructions provided within the template before creating your manuscript for submission to Interspeech 2024.

Templates are provided for both LaTeX and Microsoft Word. The organisers strongly recommend LaTeX, because the template has provides many useful features.

Note: the Microsoft Word template is not included in the Paper Kit from the Overleaf Gallery.

Files included:

LaTeX
-----

Interspeech2024.cls - defines the Interspeech2024 document class

IEEEtran.bst - BibTeX Bibliography Style file

template.tex - the template in LaTeX format: start from this to create your own manuscript

mybib.bib - example bibliography for use with LaTeX + BibTeX

for_review.pdf - the output from template.tex created with the correct settings for double-blind review, with author names & affiliations redacted *** READ THIS DOCUMENT: it contains important instructions that you need to follow ***

camera_ready.pdf - the output from template.tex created with the correct settings for publication, with author names & affiliations revealed

Microsoft Word
--------------

A basic template providing the necessary styles is provided in the Paper Kit available from the conference website. Authors must refer to the above PDFs for full instructions and manuscript specifications.

